Learning from the memory of Atari 2600

We train a number of neural networks to play games Bowling, Breakout and Seaquest using information stored in the memory of a video game console Atari 2600. We consider four models of neural networks which differ in size and architecture: two networks which use only information contained in the RAM and two mixed networks which use both information in the RAM and information from the screen. As the benchmark we used the convolutional model proposed in NIPS and received comparable results in all considered games. Quite surprisingly, in the case of Seaquest we were able to train RAM-only agents which behave better than the benchmark screen-only agent. Mixing screen and RAM did not lead to an improved performance comparing to screen-only and RAM-only agents.

==> experiments/bowling_big_ram_100.txt <==
epoch	reward_per_epoch
1	4.0
2	19.5
3	11.0
4	19.0
5	21.0
6	17.75
7	22.0
8	1.66666666667
9	27.5
10	20.3333333333
11	6.75
12	18.25
13	27.0
14	20.0
15	45.25
16	27.25
17	27.25
18	10.25
19	2.25
20	6.0
21	16.0
22	42.0
23	4.66666666667
24	19.5
25	35.0
26	30.25
27	34.5
28	13.5
29	37.5
30	43.75
31	35.75
32	6.5
33	12.75
34	24.3333333333
35	13.0
36	20.6666666667
37	21.75
38	42.0
39	0.0
40	17.0
41	5.75
42	9.33333333333
43	26.75
44	26.25
45	56.25
46	38.0
47	30.75
48	7.0
49	18.5
50	23.0
51	9.0
52	24.75
53	30.0
54	19.25
55	8.66666666667
56	37.5
57	51.75
58	40.0
59	66.25
60	21.75
61	0.0
62	33.25
63	21.5
64	17.6666666667
65	29.5
66	51.0
67	1.75
68	0.0
69	22.75
70	39.25
71	20.0
72	21.5
73	30.25
74	32.0
75	30.5
76	40.75
77	24.5
78	35.75
79	29.0
80	30.25
81	48.25
82	19.3333333333
83	44.75
84	24.0
85	12.3333333333
86	30.0
87	44.5
88	29.75
89	20.75
90	41.75
91	2.25
92	38.0
93	31.75
94	30.0
95	36.0
96	43.25
97	42.0
98	31.25
99	59.5
100	49.25


==> experiments/bowling_just_ram_100.txt <==
epoch	reward_per_epoch
1	14
2	27.75
3	45.75
4	32.25
5	0
6	10.25
7	18.5
8	18.25
9	39.25
10	54.25
11	54
12	22
13	30.25
14	28.75
15	11.66666667
16	30.25
17	29.25
18	46
19	0.25
20	30.75
21	4
22	20
23	20.25
24	32.25
25	16.5
26	30
27	2.25
28	2.25
29	15.25
30	29
31	29
32	14.25
33	30
34	28.75
35	7.25
36	36.33333333
37	20.66666667
38	28.75
39	2.25
40	19.75
41	20.66666667
42	11.33333333
43	17.75
44	15.75
45	2.25
46	24.33333333
47	20.33333333
48	14
49	19
50	2.25
51	10.5
52	9.5
53	32.25
54	40.33333333
55	23.66666667
56	6
57	8.25
58	25
59	0
60	27
61	26.25
62	29.5
63	2.25
64	19.75
65	26
66	58.25
67	33.75
68	0.75
69	25.25
70	27
71	12.5
72	41.25
73	29.33333333
74	16.25
75	27.5
76	1
77	28.25
78	31.66666667
79	20
80	30
81	5.25
82	34.66666667
83	26.33333333
84	27
85	16
86	18.75
87	14
88	22.25
89	39
90	4.5
91	7.5
92	8.25
93	6
94	24.25
95	9
96	23.25
97	24
98	18.75
99	13.75
100	28.25


==> experiments/bowling_nips.txt <==
epoch	reward_per_epoch
1	4.666666667
2	30
3	20.75
4	3
5	1.5
6	12.33333333
7	1
8	5.333333333
9	15
10	0
11	22.25
12	3.666666667
13	0
14	0.75
15	10
16	0
17	15
18	3
19	29.5
20	27.25
21	46.75
22	42
23	28
24	34.5
25	31.66666667
26	45
27	0.25
28	30
29	63
30	24
31	30
32	14.75
33	5
34	23.5
35	27.66666667
36	27.66666667
37	35.25
38	20
39	30
40	27.25
41	2
42	13.25
43	30
44	30
45	4.5
46	30
47	30
48	2
49	30
50	0
51	1.333333333
52	14
53	30
54	5.666666667
55	26.5
56	4
57	20.75
58	28
59	35.25
60	8.333333333
61	2.75
62	5.333333333
63	2.666666667
64	30
65	1
66	0
67	4
68	29.5
69	5
70	33.25
71	54
72	10
73	1
74	19.33333333
75	9.75
76	23.5
77	1
78	0.25
79	27.75
80	23
81	26.5
82	28.5
83	0.75
84	30
85	8
86	24.5
87	27.66666667
88	30
89	29
90	10.66666667
91	6.666666667
92	27
93	23.5
94	32
95	0
96	32.33333333
97	4.666666667
98	31.5
99	29.25
100	30


==> experiments/breakout_big_ram_100.txt <==
epoch	reward_per_epoch
1	1.222222222
2	0.144927536
3	0.178082192
4	5.444444444
5	8.5
6	7.461538462
7	13.26666667
8	7.695652174
9	11.85
10	8.285714286
11	12.47368421
12	14.04347826
13	16.76470588
14	24.94117647
15	31.91666667
16	19.71428571
17	37.81818182
18	6.064516129
19	9.470588235
20	38.09090909
21	33.54545455
22	21.42857143
23	86.375
24	7.125
25	74.22222222
26	65.45454545
27	63.875
28	80
29	28.8
30	8.739130435
31	126.7142857
32	128.7142857
33	36.5
34	83
35	66.66666667
36	153.6666667
37	51.375
38	86.28571429
39	47
40	72.57142857
41	26.83333333
42	28.63636364
43	17.77777778
44	0.146666667
45	21.77777778
46	168.1666667
47	23
48	57.22222222
49	48.5
50 	178
51	57.22222222
52	0.708333333
53	65
54	67.375
55	41.11111111
56	62.57142857
57	55.375
58	81.42857143
59	0.064935065
60	2.42
61	24.71428571
62	52
63	76.375
64	86.85714286
65	32
66	55.25
67	53.88888889
68	69.25
69	1.725490196
70	55.5
71	38.5
72	43.22222222
73	56
74	8.033333333
75	18.42857143
76	53.66666667
77	81.57142857
78	65.25
79	21.91666667
80	35.63636364
81	68.75
82	98.42857143
83	4.666666667
84	21.07142857
85	57.6
86	68.25
87	65.7
88	42.11111111
89	2.301886792
90	22.66666667
91	59.25
92	15.14285714
93	1.033333333
94	34.7
95	14.73684211
96	4.909090909
97	8.655172414
98	38.16666667
99	18.33333333
100	49.625


==> experiments/breakout_just_ram_100.txt <==
epoch	reward_per_epoch
1	0.083333333
2	3.461538462
3	0.0625
4	6.56
5	3.244444444
6	4.709677419
7	2.607843137
8	10.27777778
9	6.433333333
10	17.29411765
11	11.7
12	19.57142857
13	10.86956522
14	0.58974359
15	2.510204082
16	8.541666667
17	13
18	11.66666667
19	17.41176471
20	3.567567568
21	21.6875
22	32.26666667
23	29.07692308
24	3.875
25	13
26	15.11764706
27	5.166666667
28	9.96
29	28.85714286
30	25.18181818
31	20.35714286
32	19.46666667
33	0.737704918
34	8.333333333
35	7.615384615
36	13.80952381
37	7.958333333
38	3.75
39	21.5625
40	27.33333333
41	17.0625
42	50.44444444
43	53
44	45.77777778
45	51.81818182
46	50.2
47	3.448275862
48	11.05555556
49	9.181818182
50	1
51	22.5625
52	23.5
53	30
54	35.81818182
55	5
56	39.92857143
57	30.33333333
58	54.55555556
59	79.125
60	14.11764706
61	9.863636364
62	35.66666667
63	8.904761905
64	56.88888889
65	35.3
66	1.94
67	2.224489796
68	0.879310345
69	4.058823529
70	37.6
71	14.625
72	21.75
73	1.166666667
74	48.33333333
75	75.375
76	56.125
77	56.33333333
78	42.36363636
79	32.2
80	64.33333333
81	45.625
82	28.14285714
83	8.384615385
84	99.55555556
85	42.33333333
86	54.1
87	22.66666667
88	45.77777778
89	68.75
90	45.11111111
91	39.3
92	1.46
93	14.64705882
94	83.71428571
95	76.14285714
96	87.22222222
97	12
98	50.4
99	0.5
100	25.28571429


==> experiments/breakout_nips.txt <==
epoch	reward_per_epoch
1	0
2	0.95
3	0
4	1
5	1.180327869
6	9.538461538
7	9.235294118
8	6.96
9	12.26315789
10	9.2
11	8.64
12	13.25
13	17.66666667
14	15.78947368
15	16.94117647
16	21
17	18.9375
18	22.66666667
19	23.75
20	22.23076923
21	31.83333333
22	24.69230769
23	28.33333333
24	25.92307692
25	33.46153846
26	34.66666667
27	38.54545455
28	34.7
29	54.25
30	43.4
31	38.2
32	53.125
33	54.75
34	51.625
35	68.25
36	23.69230769
37	73.875
38	95
39	106.625
40	60.71428571
41	123.7142857
42	87.25
43	58.22222222
44	83.22222222
45	74.28571429
46	45.77777778
47	100.5555556
48	54.75
49	64.85714286
50	97.42857143
51	81.85714286
52	85.75
53	69.5
54	101
55	116
56	28.1
57	139.4285714
58	85.75
59	116.25
60	124.8571429
61	93.625
62	87
63	153.8571429
64	101.5
65	104.8888889
66	106.25
67	61.75
68	158
69	26.90909091
70	133.1666667
71	155.5714286
72	162.5
73	143.75
74	103.8571429
75	57.11111111
76	143.7142857
77	114.4285714
78	128.4444444
79	128.8333333
80	165.5714286
81	180.8333333
82	71.5
83	149.8571429
84	111.5
85	67.11111111
86	213.1428571
87	164.5
88	53.66666667
89	133.1428571
90	63.81818182
91	131.6666667
92	133.5714286
93	153
94	186.8333333
95	154.3333333
96	136.5
97	43.16666667
98	36.81818182
99	196.3333333
100	94.75


==> experiments/seaquest_big_dropout.txt <==
epoch	reward_per_epoch
1	115.714285714
2	181.428571429
3	171.428571429
4	198.666666667
5	166.666666667
6	240.0
7	110.0
8	253.333333333
9	212.307692308
10	186.25
11	163.076923077
12	220.0
13	158.823529412
14	194.117647059
15	208.888888889
16	252.0
17	227.058823529
18	254.285714286
19	245.882352941
20	343.076923077
21	266.25
22	305.0
23	220.0
24	281.428571429
25	270.588235294
26	453.846153846
27	240.0
28	381.428571429
29	252.222222222
30	513.846153846
31	650.909090909
32	448.571428571
33	728.0
34	414.285714286
35	490.0
36	623.636363636
37	738.0
38	466.153846154
39	893.333333333
40	1080.0
41	355.714285714
42	1120.0
43	1200.0
44	1268.57142857
45	774.0
46	1844.0
47	1082.5
48	2008.0
49	1190.0
50	2276.0
51	1331.42857143
52	800.0
53	1197.5
54	563.333333333
55	2344.0
56	2485.0
57	1228.57142857
58	1446.66666667
59	2224.0
60	1230.0
61	2344.0
62	1416.66666667
63	1720.0
64	738.181818182
65	2410.0
66	1806.66666667
67	2168.0
68	2300.0
69	2108.0
70	1500.0
71	2675.0
72	1257.5
73	2395.0
74	1920.0
75	1736.0
76	1936.0
77	2268.0
78	2208.0
79	1916.66666667
80	2124.0
81	1620.0
82	1946.66666667
83	1896.66666667
84	2375.0
85	2470.0
86	1908.0
87	2032.0
88	2136.0
89	2375.0
90	2356.0
91	1923.33333333
92	1912.0
93	2575.0
94	2475.0
95	1397.14285714
96	1956.66666667
97	2805.0
98	1706.66666667
99	2244.0
100	2555.0


==> experiments/seaquest_big_ram_100.txt <==
epoch	reward_per_epoch
1	149.2307692
2	193.3333333
3	118.6666667
4	196
5	222.6666667
6	241.5384615
7	210
8	180
9	265.7142857
10	249.2307692
11	170
12	129.0909091
13	166
14	178.5714286
15	196.6666667
16	315.7142857
17	268.75
18	261.25
19	291.4285714
20	269.4117647
21	288.75
22	272.3076923
23	218.75
24	361.4285714
25	241.6666667
26	420
27	538.3333333
28	387.6923077
29	240
30	606
31	498.4615385
32	858
33	1152.5
34	862.2222222
35	1212.5
36	475
37	712.7272727
38	1550
39	1936
40	1140
41	457.1428571
42	915.5555556
43	922.2222222
44	1185.714286
45	1736
46	858
47	2056
48	1832
49	477.3333333
50	1345.714286
51	1603.333333
52	1606.666667
53	2000
54	1137.5
55	2164
56	2144
57	1340
58	1307.5
59	1732
60	1900
61	1864
62	1100
63	2268
64	2148
65	1488.571429
66	1706.666667
67	1952
68	1531.428571
69	1683.333333
70	1683.333333
71	1380
72	1736.666667
73	2395
74	2060
75	2605
76	1803.333333
77	1502.857143
78	2168
79	2535
80	1522.857143
81	2104
82	1944
83	1235
84	1803.333333
85	1242.5
86	1984
87	2044
88	2680
89	920
90	2300
91	1260
92	2670
93	1271.428571
94	2148
95	1940
96	1924
97	2128
98	1503.333333
99	2315
100	1583.333333


==> experiments/seaquest_just_dropout.txt <==
epoch	reward_per_epoch
1	293.333333333
2	183.636363636
3	244.0
4	305.0
5	302.0
6	210.0
7	189.230769231
8	295.555555556
9	205.333333333
10	186.666666667
11	223.076923077
12	182.666666667
13	170.769230769
14	323.076923077
15	246.666666667
16	330.0
17	215.714285714
18	250.666666667
19	236.0
20	331.428571429
21	242.666666667
22	222.352941176
23	306.666666667
24	260.0
25	310.769230769
26	182.222222222
27	385.0
28	524.0
29	428.333333333
30	394.285714286
31	525.454545455
32	321.538461538
33	430.0
34	275.714285714
35	532.727272727
36	468.333333333
37	757.5
38	428.333333333
39	572.0
40	398.333333333
41	284.0
42	362.857142857
43	574.0
44	393.846153846
45	895.0
46	534.545454545
47	642.0
48	633.333333333
49	590.0
50	586.0
51	733.333333333
52	624.0
53	682.222222222
54	748.888888889
55	675.555555556
56	860.0
57	446.666666667
58	737.5
59	1150.0
60	682.222222222
61	877.5
62	606.0
63	1011.42857143
64	912.5
65	934.285714286
66	1042.85714286
67	391.428571429
68	1166.66666667
69	870.0
70	827.5
71	875.0
72	560.0
73	1028.57142857
74	1246.66666667
75	674.0
76	902.5
77	1040.0
78	660.0
79	860.0
80	1045.71428571
81	925.714285714
82	764.444444444
83	900.0
84	813.333333333
85	982.857142857
86	971.428571429
87	554.545454545
88	614.545454545
89	589.090909091
90	862.5
91	968.571428571
92	437.142857143
93	962.5
94	558.181818182
95	866.666666667
96	592.727272727
97	538.461538462
98	282.105263158
99	533.333333333
100	806.0


==> experiments/seaquest_just_fs30.txt <==
epoch	reward_per_epoch
1	136.952380952
2	266.376811594
3	335.151515152
4	299.466666667
5	308.947368421
6	313.333333333
7	274.473684211
8	246.40776699
9	313.93258427
10	387.5
11	332.394366197
12	423.466666667
13	460.571428571
14	530.571428571
15	663.448275862
16	857.959183673
17	738.181818182
18	1021.33333333
19	992.5
20	1133.18181818
21	1250.0
22	1185.58139535
23	1270.69767442
24	1143.69565217
25	1356.58536585
26	1185.91836735
27	1591.31578947
28	1335.22727273
29	1480.45454545
30	1530.71428571
31	1588.0952381
32	1856.75
33	928.181818182
34	1286.81818182
35	198.390804598
36	1478.97435897
37	1224.88372093
38	1569.75609756
39	1167.55555556
40	1663.90243902
41	1674.87179487
42	1352.04545455
43	1943.15789474
44	1407.31707317
45	1252.30769231
46	1369.0
47	1431.53846154
48	1362.14285714
49	1284.09090909
50	1027.34693878
51	1418.94736842
52	1296.66666667
53	1349.04761905
54	1626.11111111
55	1414.73684211
56	1359.02439024
57	1423.07692308
58	1211.08695652
59	1267.90697674
60	1367.31707317
61	1228.44444444
62	1461.0
63	1495.38461538
64	1232.88888889
65	1311.1627907
66	1409.53488372
67	1397.56097561
68	1352.85714286
69	1184.34782609
70	1387.31707317
71	1353.17073171
72	1205.10638298
73	1470.76923077
74	1203.04347826
75	1375.71428571
76	1276.36363636
77	1017.73584906
78	1223.55555556
79	1322.38095238
80	1248.37209302
81	1392.85714286
82	1384.87804878
83	1744.87179487
84	1302.27272727
85	1277.20930233
86	1517.10526316
87	1448.20512821
88	1366.34146341
89	1451.28205128
90	1715.12195122
91	1249.78723404
92	1558.0
93	1540.75
94	1459.23076923
95	1856.57894737
96	2066.0
97	2027.36842105
98	1562.30769231
99	1453.5
100	2093.24324324


==> experiments/seaquest_just_fs8.txt <==
epoch	reward_per_epoch
1	188.181818182
2	137.037037037
3	249.0
4	247.5
5	331.764705882
6	231.034482759
7	190.322580645
8	207.5
9	209.230769231
10	227.333333333
11	288.888888889
12	188.333333333
13	213.529411765
14	235.625
15	242.666666667
16	290.0
17	347.692307692
18	251.724137931
19	275.483870968
20	438.333333333
21	580.0
22	335.333333333
23	345.925925926
24	468.695652174
25	386.666666667
26	523.636363636
27	330.322580645
28	516.52173913
29	347.857142857
30	311.034482759
31	484.166666667
32	535.0
33	461.666666667
34	835.0
35	440.740740741
36	501.6
37	623.636363636
38	595.238095238
39	989.333333333
40	579.047619048
41	1236.92307692
42	1040.0
43	986.25
44	1518.33333333
45	1473.33333333
46	1107.14285714
47	1218.57142857
48	1100.0
49	1304.61538462
50	1178.66666667
51	1276.92307692
52	1734.54545455
53	1347.69230769
54	1392.30769231
55	1561.66666667
56	1696.36363636
57	1518.33333333
58	1593.33333333
59	1736.0
60	1806.0
61	1495.0
62	1308.57142857
63	1558.33333333
64	1400.0
65	1800.0
66	1277.14285714
67	1521.66666667
68	1281.53846154
69	1784.0
70	1996.0
71	1285.71428571
72	1621.66666667
73	1874.0
74	1806.0
75	1660.0
76	1264.28571429
77	1161.33333333
78	1503.07692308
79	1201.33333333
80	890.588235294
81	1647.27272727
82	1435.38461538
83	1944.0
84	1315.38461538
85	2064.44444444
86	1458.46153846
87	1426.15384615
88	1014.11764706
89	1880.0
90	1772.0
91	1982.0
92	1690.90909091
93	2017.77777778
94	1406.15384615
95	1473.84615385
96	1378.46153846
97	1830.0
98	1652.72727273
99	925.263157895
100	1820.0
101	970.0
102	1090.58823529
103	1670.0
104	1173.75
105	1792.72727273
106	1521.53846154
107	1470.76923077
108	1431.42857143
109	2074.0
110	1758.33333333
111	1740.0
112	1223.75
113	1720.0
114	1151.76470588
115	1468.57142857
116	1457.14285714
117	1750.0
118	1268.75
119	1641.53846154
120	1815.0
121	1949.09090909


==> experiments/seaquest_just_ram_100.txt <==
epoch	reward_per_epoch
1	218
2	225
3	260
4	168.5714286
5	160
6	247.2727273
7	198.3333333
8	186.6666667
9	204
10	233.8461538
11	272.3076923
12	152.9411765
13	228.3333333
14	212
15	150.5882353
16	377.5
17	217.5
18	304.4444444
19	245
20	277.1428571
21	318.3333333
22	232
23	343.3333333
24	192.2222222
25	240
26	325.3333333
27	256.25
28	218.75
29	212.2222222
30	258.5714286
31	243.5294118
32	386.1538462
33	510.9090909
34	281.4285714
35	415.3846154
36	480
37	446.6666667
38	398.4615385
39	475
40	435.3846154
41	262.5
42	618
43	713.3333333
44	877.5
45	369.2307692
46	680
47	410
48	684.4444444
49	666.6666667
50	463.3333333
51	371.4285714
52	686.6666667
53	830
54	1011.428571
55	715.5555556
56	509.0909091
57	1076.666667
58	658
59	887.5
60	1040
61	928.5714286
62	528.3333333
63	632
64	427.6923077
65	847.5
66	487.2727273
67	618
68	842.5
69	1005.714286
70	481.6666667
71	616
72	857.5
73	636
74	1005.714286
75	342.8571429
76	549.0909091
77	518
78	962.8571429
79	773.3333333
80	630
81	1008.571429
82	870
83	658
84	922.5
85	815
86	616
87	572.7272727
88	872.5
89	1348
90	1360
91	490
92	532.7272727
93	1093.333333
94	1136.666667
95	1156.666667
96	751.1111111
97	216
98	548.3333333
99	424.2857143
100	272.2222222


==> experiments/seaquest_mixed-remove.txt <==
epoch	reward_per_epoch
1	141.5384615
2	218.3333333
3	151.6666667
4	228.8888889
5	145
6	312.5
7	390
8	283.6363636
9	231.6666667
10	265.4545455
11	207.1428571
12	323.6363636
13	353.3333333
14	205
15	137.7777778
16	269.0909091
17	178.5714286
18	114.4444444
19	243.0769231
20	391.4285714
21	134.1176471
22	187.1428571
23	174.6666667
24	227.6923077
25	240
26	170
27	283.3333333
28	304
29	229.2307692
30	296
31	215.3846154
32	215.3846154
33	198.5714286
34	108.4210526
35	190
36	178.5714286
37	260
38	229.2307692
39	310
40	243.6363636
41	238.3333333
42	137.6470588
43	218.5714286
44	355
45	258.1818182
46	229.2307692
47	274.5454545
48	253.8461538
49	317.7777778
50	275.3846154
51	348
52	360
53	261.5384615
54	244
55	178.75
56	328.3333333
57	290
58	274.5454545
59	228.5714286
60	249.3333333
61	249.2307692
62	309.0909091
63	267.6923077
64	254.2857143
65	270.9090909
66	238.5714286
67	241.6666667
68	181.25
69	183.75
70	101.1111111
71	187.5
72	202.8571429
73	251.4285714
74	200
75	255.3846154
76	257.1428571
77	250.7692308
78	277.1428571
79	312
80	210
81	207.6923077
82	172.2222222
83	212.3076923
84	107.7777778
85	292.8571429
86	446.6666667
87	221.4285714
88	164.4444444
89	488.5714286
90	196
91	284.6153846
92	358.1818182
93	300
94	151.7647059
95	258.4615385
96	267.1428571
97	260
98	320
99	318.3333333
100	254.6666667


==> experiments/seaquest_nips.txt <==
epoch	reward_per_epoch
1	100
2	81.11111111
3	120
4	300
5	224
6	648
7	390
8	346.6666667
9	336
10	364
11	305.4545455
12	332.7272727
13	396
14	255.3846154
15	310.9090909
16	394
17	354.5454545
18	336.3636364
19	348.3333333
20	370.9090909
21	380
22	462
23	432.7272727
24	343.3333333
25	412.7272727
26	566.6666667
27	526.6666667
28	511.1111111
29	430.9090909
30	370
31	400
32	520
33	398.1818182
34	571.1111111
35	637.5
36	685
37	652.5
38	540
39	516
40	620
41	396.6666667
42	488
43	597.7777778
44	580
45	720
46	540
47	842.8571429
48	611.1111111
49	805
50	657.5
51	588
52	902.8571429
53	677.7777778
54	957.1428571
55	812.5
56	498.1818182
57	891.4285714
58	715.5555556
59	800
60	1037.142857
61	534
62	713.3333333
63	1174.285714
64	1137.142857
65	1085.714286
66	1756
67	611.1111111
68	1140
69	1071.428571
70	1353.333333
71	1423.333333
72	882.5
73	831.4285714
74	1220
75	672
76	862.5
77	1025.714286
78	1490
79	738
80	1528
81	847.5
82	1808
83	1062.857143
84	937.5
85	289.2307692
86	1433.333333
87	1472
88	378.4615385
89	1676
90	720
91	1346.666667
92	1506.666667
93	927.5
94	1353.333333
95	1556
96	1180
97	574
98	1576.666667
99	900
100	860

